DiffLUT-Net: Differentiable Training of FPGA LUT Networks with Learnable Connectivity

Field-programmable gate arrays (FPGAs) enable efficient neural-network inference, but most deployment flows either accelerate multiply-accumulate operations or convert pretrained quantized models into lookup tables (LUTs). We present DiffLUT-Net, an FPGA-native network connected by six-input LUTs that are trained from scratch. We jointly learn the 64 truth-table entries of a LUT and the source to each of its six input ports using a differentiable LUT function relaxation and hardware source selection. After training, the truth tables and connections are discretized, unused logic can be pruned, and the network is exported directly as synthesizable Verilog. Across five benchmarks, DiffLUT-Net achieves favorable accuracy-resource trade-offs. These results demonstrate the effectiveness of jointly learning LUT functions and sparse connectivity for compact FPGA-native inference. The code is available at https://github.com/TUDa-HWAI/DiffLUT-Network.

==> figures/latex_comparison/wandb_tau_accuracy.csv <==
tau,accuracy,run_id,run_name,state
1.0,68.07168674698795,3fwivw9r,driven-sweep-39,finished
2.0,66.87650602409639,x7azlloa,playful-sweep-36,finished
3.0,67.2265060240964,qkm8xnkb,colorful-sweep-74,finished
4.0,68.34518072289157,mid2z6lq,eternal-sweep-28,finished
5.0,69.31807228915663,he4n1p0u,jumping-sweep-34,finished
6.0,70.08373493975904,fd4lxv0v,glowing-sweep-30,finished
7.0,70.83855421686746,1f0s5mql,glorious-sweep-61,finished
8.0,71.62710843373495,yku62w49,electric-sweep-14,finished
9.0,71.93253012048193,mwbmrv4r,ethereal-sweep-58,finished
10.0,72.54578313253012,w29db7ka,winter-sweep-32,finished
11.0,73.05481927710844,hl030uno,genial-sweep-9,finished
12.0,73.25361445783133,sel95xy8,stellar-sweep-64,finished
13.0,73.62530120481928,3ra58kov,eager-sweep-44,finished
14.0,73.83915662650602,d6t1tmzx,fine-sweep-76,finished
15.0,73.92349397590361,uou1ptxk,different-sweep-10,finished
16.0,74.24939759036144,wsu509gq,generous-sweep-24,finished
17.0,74.35060240963855,0ybpp0wd,atomic-sweep-73,finished
18.0,74.46385542168674,1nyrs12t,electric-sweep-41,finished
19.0,74.8421686746988,xegysa6m,crimson-sweep-31,finished
20.0,74.86265060240964,mw9zp2pr,blooming-sweep-53,finished
21.0,75.15903614457832,575bwgfj,different-sweep-16,finished
22.0,75.21144578313253,xdwoizdc,distinctive-sweep-68,finished
23.0,75.33795180722892,bs0tqstf,happy-sweep-72,finished
24.0,75.4710843373494,go4lxclj,rosy-sweep-78,finished
25.0,75.66144578313254,8x9958l7,bright-sweep-51,finished
26.0,75.75421686746988,2ltufj1u,summer-sweep-56,finished
27.0,75.79759036144578,aad6347p,eager-sweep-57,finished
28.0,75.88373493975904,5b2ugnpw,graceful-sweep-13,finished
29.0,75.97831325301205,ho4bh5gh,sweet-sweep-29,finished
30.0,76.04879518072289,gfpns107,restful-sweep-69,finished
31.0,76.055421686747,86hgpnbv,whole-sweep-48,finished
32.0,76.15481927710843,klmjhrrc,woven-sweep-60,finished
33.0,76.1722891566265,02n36g2f,morning-sweep-7,finished
34.0,76.23855421686747,5sr8gp1r,honest-sweep-20,finished
35.0,76.23253012048193,9hqkifok,jolly-sweep-19,finished
36.0,76.25361445783132,85yh56tk,ethereal-sweep-79,finished
37.0,76.2632530120482,0n6bijc9,chocolate-sweep-55,finished
38.0,76.26927710843373,3e5rjb3q,celestial-sweep-50,finished
39.0,76.25240963855421,bd4ozq8b,autumn-sweep-4,finished
40.0,76.28433734939759,ov0em1id,azure-sweep-49,finished
41.0,76.23975903614458,iu8ky2t7,laced-sweep-26,finished
42.0,76.21144578313252,k9pec1px,peachy-sweep-21,finished
43.0,76.2421686746988,1bqrtd9w,happy-sweep-43,finished
44.0,76.16686746987952,ouuti0r8,graceful-sweep-35,finished
45.0,76.20481927710844,s8zbf4ee,brisk-sweep-6,finished
46.0,76.16807228915663,e1kughlz,copper-sweep-80,finished
47.0,76.16807228915663,7p4llj3i,peach-sweep-33,finished
48.0,76.13614457831326,pps6g5t1,pretty-sweep-12,finished
49.0,76.08253012048193,b6kehyye,feasible-sweep-67,finished
50.0,76.05240963855422,5m0cyn6z,glorious-sweep-42,finished
51.0,76.05180722891566,6xyycl9a,cosmic-sweep-15,finished
52.0,75.96385542168674,1vd5gwb9,twilight-sweep-3,finished
53.0,75.95481927710843,k5nf0ylc,rose-sweep-66,finished
54.0,75.93313253012049,3ks5x81s,vital-sweep-18,finished
55.0,75.91506024096387,no3neuqz,volcanic-sweep-46,finished
56.0,75.88433734939758,krzluw4w,magic-sweep-71,finished
57.0,75.90963855421687,t5tpq97o,vague-sweep-8,finished
58.0,75.81385542168675,sr1b5sr9,fallen-sweep-59,finished
60.0,75.76024096385542,7a0itxsw,ethereal-sweep-63,finished
61.0,75.73433734939759,6h4n3x8v,charmed-sweep-38,finished
62.0,75.71204819277109,n0cjbshh,misty-sweep-75,finished
63.0,75.70481927710844,0a8q2mp4,fine-sweep-5,finished
64.0,75.66204819277108,aqbilk16,fluent-sweep-37,finished
65.0,75.58373493975904,t33jrpfj,eternal-sweep-17,finished
66.0,75.57590361445783,5hzl3ze6,expert-sweep-25,finished
67.0,75.58734939759036,o7t4hchr,winter-sweep-22,finished
68.0,75.55903614457831,n0phtd90,jolly-sweep-65,finished
69.0,75.56385542168674,lt8lgql8,cerulean-sweep-27,finished
70.0,75.50180722891567,bw2nuv83,easy-sweep-45,finished
71.0,75.44939759036144,k8rtaq6d,light-sweep-62,finished
72.0,75.39518072289157,7woch7ue,devoted-sweep-47,finished
73.0,75.41626506024096,wrrdhnh3,true-sweep-40,finished
74.0,75.42951807228916,dxy8j9i8,solar-sweep-54,finished
75.0,75.38433734939758,lu1e5all,cerulean-sweep-23,finished
76.0,75.26987951807229,n92oxqiu,rose-sweep-52,finished
77.0,75.37590361445783,bmddfr9c,sunny-sweep-70,finished
78.0,75.26867469879518,modeiwdt,genial-sweep-2,finished
79.0,75.30481927710844,1tdtyevj,legendary-sweep-11,finished
80.0,75.22228915662652,4v3x4jt6,proud-sweep-77,finished


==> figures/latex_comparison/wandb_tau_accuracy_fit.csv <==
tau,accuracy
1.0,66.52217403341055
1.0988735919899875,66.61287093759948
1.197747183979975,66.70280235887492
1.2966207759699624,66.79197449886485
1.3954943679599499,66.8803935089542
1.4943679599499373,66.968065490692
1.5932415519399248,67.05499649619493
1.6921151439299122,67.14119252854796
1.7909887359198997,67.22665954220155
1.8898623279098872,67.31140344336559
1.9887359198998746,67.39543009040032
2.0876095118898625,67.47874529420397
2.1864831038798496,67.56135481859724
2.2853566958698375,67.64326438070471
2.3842302878598245,67.72447965133318
2.4831038798498124,67.80500625534692
2.5819774718397994,67.88484977203986
2.6808510638297873,67.96401573550472
2.7797246558197743,68.04250963499936
2.8785982478097623,68.12033691530988
2.9774718397997493,68.19750297711099
3.076345431789737,68.27401317732328
3.1752190237797246,68.34987282946791
3.274092615769712,68.42508720401794
3.3729662077596996,68.49966152874727
3.471839799749687,68.57360098907655
3.5707133917396745,68.64691072841626
3.669586983729662,68.71959584850705
3.7684605757196494,68.79166140975745
3.867334167709637,68.86311243157856
3.9662077596996244,68.93395389271629
4.065081351689612,69.0041907315808
4.163954943679599,69.07382784657334
4.262828535669587,69.14287009641022
4.361702127659575,69.21132230044448
4.460575719649562,69.27918923898478
4.559449311639549,69.34647565361163
4.658322903629537,69.41318624749121
4.7571964956195245,69.4793256856866
4.8560700876095115,69.54489859546644
4.9549436795994986,69.60990956661115
5.0538172715894865,69.6743631517166
5.152690863579474,69.7382638664955
5.251564455569461,69.80161619007599
5.350438047559449,69.86442456529821
5.449311639549436,69.92669339900824
5.548185231539424,69.9884270623497
5.647058823529411,70.04962989105299
5.745932415519399,70.11030618572221
5.844806007509386,70.17046021211974
5.943679599499374,70.23009620144849
6.042553191489361,70.2892183506319
6.141426783479349,70.3478308225917
6.240300375469336,70.4059377465233
6.339173967459324,70.46354321816908
6.438047559449311,70.52065130008938
6.536921151439299,70.5772660219314
6.635794743429286,70.6333913806957
6.734668335419274,70.68903134100087
6.833541927409261,70.74418983534578
6.932415519399249,70.79887076436974
7.031289111389236,70.85307799711076
7.130162703379224,70.90681537126147
7.229036295369211,70.9600866934231
7.327909887359199,71.01289573935729
7.4267834793491865,71.06524625423613
7.5256570713391735,71.11714195288978
7.624530663329161,71.1685865200524
7.723404255319148,71.21958361060594
7.822277847309136,71.27013684982202
7.921151439299123,71.32024983360176
8.020025031289112,71.36992612871379
8.118898623279097,71.41916927303026
8.217772215269086,71.46798277576093
8.316645807259073,71.51637011768533
8.41551939924906,71.56433475138323
8.514392991239049,71.61188010146296
8.613266583229036,71.65900956478808
8.712140175219023,71.70572651070219
8.811013767209012,71.75203428125185
8.909887359198997,71.7979361914077
9.008760951188986,71.84343552928387
9.107634543178973,71.88853555635554
9.20650813516896,71.93323950767477
9.305381727158949,71.97755059208451
9.404255319148936,72.02147199243106
9.503128911138923,72.06500686577455
9.60200250312891,72.10815834359789
9.700876095118899,72.15092953201409
9.799749687108886,72.19332351197161
9.898623279098873,72.2353433394584
9.99749687108886,72.27699204570399
10.096370463078848,72.31827263738022
10.195244055068835,72.35918809680003
10.294117647058822,72.3997413821149
10.39299123904881,72.43993542751063
10.491864831038798,72.47977314340142
10.590738423028785,72.51925741662247
10.689612015018772,72.55839111062105
10.788485607008761,72.59717706564598
10.887359198998748,72.6356180989355
10.986232790988735,72.67371700490376
11.085106382978722,72.71147655532576
11.183979974968711,72.74889949952068
11.282853566958698,72.78598856453381
11.381727158948685,72.82274645531712
11.480600750938672,72.8591758549081
11.57947434292866,72.89527942460742
11.678347934918648,72.93105980415497
11.777221526908635,72.96651961190453
11.876095118898622,73.0016614449971
11.97496871088861,73.03648787953264
12.073842302878598,73.07100147074071
12.172715894868585,73.10520475314935
12.271589486858572,73.13910024075292
12.37046307884856,73.17269042717851
12.469336670838548,73.20597778585076
12.568210262828535,73.23896477015568
12.667083854818522,73.27165381360298
12.76595744680851,73.30404732998706
12.864831038798497,73.33614771354672
12.963704630788484,73.36795733912366
13.062578222778471,73.39947856231957
13.16145181476846,73.43071371965203
13.260325406758447,73.46166512870909
13.359198998748434,73.49233508830271
13.458072590738421,73.52272587862076
13.55694618272841,73.552839761378
13.655819774718397,73.5826789799657
13.754693366708384,73.61224575960009
13.853566958698373,73.64154230746962
13.95244055068836,73.67057081288097
14.051314142678347,73.69933344740403
14.150187734668334,73.72783236501546
14.249061326658323,73.75606970224129
14.34793491864831,73.78404757829837
14.446808510638297,73.81176809523441
14.545682102628284,73.83923333806726
14.644555694618273,73.86644537492285
14.74342928660826,73.8934062571719
14.842302878598247,73.92011801956585
14.941176470588234,73.94658268037138
15.040050062578223,73.97280224150403
15.13892365456821,73.99877868866062
15.237797246558197,74.02451399145069
15.336670838548184,74.0500101035268
15.435544430538172,74.07526896271382
15.53441802252816,74.10029249113715
15.633291614518146,74.12508259534997
15.732165206508133,74.14964116645928
15.831038798498122,74.17397008025114
15.92991239048811,74.19807119731476
16.028785982478098,74.22194636316564
16.127659574468083,74.24559740836764
16.226533166458072,74.26902614865416
16.32540675844806,74.29223438504829
16.424280350438046,74.31522390398193
16.52315394242803,74.33799647741407
16.622027534418024,74.36055386294802
16.72090112640801,74.38289780394771
16.819774718397994,74.40503002965302
16.918648310387987,74.42695225529428
17.017521902377972,74.44866618220573
17.11639549436796,74.47017349793806
17.215269086357946,74.49147587637012
17.314142678347935,74.51257497781974
17.41301627033792,74.53347244915349
17.51188986232791,74.55416992389569
17.610763454317897,74.57466902233655
17.709637046307883,74.59497135163936
17.80851063829787,74.61507850594681
17.90738423028786,74.63499206648648
18.006257822277846,74.65471360167557
18.105131414267834,74.67424466722451
18.20400500625782,74.69358680624009
18.30287859824781,74.71274154932743
18.401752190237797,74.73171041469135
18.500625782227782,74.75049490823676
18.59949937421777,74.76909652366838
18.69837296620776,74.78751674258955
18.797246558197745,74.80575703460023
18.896120150187734,74.82381885739431
18.99499374217772,74.84170365685608
19.093867334167708,74.8594128671558
19.192740926157697,74.8769479108447
19.291614518147682,74.89431019894911
19.39048811013767,74.9115011310638
19.48936170212766,74.92852209544454
19.588235294117645,74.94537446910009
19.687108886107634,74.96205961788323
19.78598247809762,74.97857889658114
19.884856070087608,74.99493364900509
19.983729662077597,75.01112520807936
20.082603254067582,75.0271548959294
20.18147684605757,75.04302402396932
20.28035043804756,75.05873389298878
20.379224030037545,75.07428579323889
20.478097622027533,75.08968100451767
20.576971214017522,75.10492079625485
20.675844806007508,75.12000642759563
20.774718397997496,75.1349391474842
20.87359198998748,75.14972019474632
20.97246558197747,75.1643507981713
21.07133917396746,75.17883217659326
21.170212765957444,75.19316553897184
21.269086357947433,75.20735208447223
21.367959949937422,75.22139300254445
21.466833541927407,75.23528947300203
21.565707133917396,75.24904266610024
21.66458072590738,75.26265374261334
21.76345431789737,75.27612385391151
21.86232790988736,75.28945414203699
21.961201501877344,75.30264573977966
22.060075093867333,75.31569977075203
22.15894868585732,75.32861734946351
22.257822277847307,75.34139958139428
22.356695869837296,75.35404756306832
22.45556946182728,75.36656238212603
22.55444305381727,75.37894511739624
22.65331664580726,75.3911968389675
22.752190237797244,75.40331860825896
22.851063829787233,75.41531147809057
22.94993742177722,75.42717649275282
23.048811013767207,75.43891468807574
23.147684605757195,75.45052709149748
23.246558197747184,75.46201472213237
23.34543178973717,75.47337859083822
23.44430538172716,75.48461970028333
23.543178973717144,75.4957390450128
23.642052565707132,75.50673761151431
23.74092615769712,75.51761637828344
23.839799749687106,75.52837631588837
23.938673341677095,75.53901838703416
24.037546933667084,75.54954354662645
24.13642052565707,75.55995274183458
24.235294117647058,75.57024691215436
24.334167709637043,75.58042698947014
24.433041301627032,75.59049389811656
24.53191489361702,75.6004485549397
24.630788485607006,75.61029186935768
24.729662077596995,75.62002474342093
24.828535669586984,75.62964807187178
24.92740926157697,75.63916274220381
25.026282853566958,75.64856963472043
25.125156445556943,75.6578696225932
25.22403003754693,75.66706357191964
25.32290362953692,75.67615234178045
25.421777221526906,75.68513678429645
25.520650813516895,75.69401774468493
25.619524405506883,75.70279606131555
25.71839799749687,75.71147256576586
25.817271589486857,75.72004808287627
25.916145181476843,75.72852343080477
26.01501877346683,75.73689942108088
26.11389236545682,75.74517685865945
26.212765957446805,75.75335654197399
26.311639549436794,75.76143926298931
26.410513141426783,75.76942580725417
26.50938673341677,75.77731695395305
26.608260325406757,75.78511347595783
26.707133917396746,75.79281613987891
26.80600750938673,75.80042570611589
26.90488110137672,75.80794292890798
27.003754693366705,75.8153685563838
27.102628285356694,75.82270333061096
27.201501877346683,75.82994798764517
27.300375469336668,75.83710325757889
27.399249061326657,75.84416986458965
27.498122653316646,75.85114852698806
27.59699624530663,75.85803995726518
27.69586983729662,75.86484486213985
27.794743429286605,75.87156394260529
27.893617021276594,75.87819789397564
27.992490613266582,75.8847474059318
28.091364205256568,75.89121316256723
28.190237797246557,75.89759584243312
28.289111389236545,75.90389611858332
28.38798498122653,75.91011465861885
28.48685857321652,75.91625212473214
28.585732165206505,75.9223091737508
28.684605757196493,75.92828645718107
28.783479349186482,75.93418462125098
28.882352941176467,75.94000430695306
28.981226533166456,75.9457461500868
29.080100125156445,75.95141078130071
29.17897371714643,75.95699882613403
29.27784730913642,75.96251090505815
29.376720901126404,75.96794763351762
29.475594493116393,75.973309621971
29.574468085106382,75.97859747593105
29.673341677096367,75.983811796005
29.772215269086356,75.98895317793415
29.871088861076345,75.9940222126334
29.96996245306633,75.99901948623028
30.06883604505632,76.00394558010373
30.167709637046308,76.00880107092264
30.266583229036293,76.01358653068394
30.36545682102628,76.01830252675046
30.464330413016267,76.02294962188854
30.563204005006256,76.02752837430519
30.662077596996244,76.03203933768503
30.76095118898623,76.03648306122697
30.85982478097622,76.04086008968059
30.958698372966207,76.04517096338206
31.057571964956193,76.04941621828999
31.15644555694618,76.0535963860209
31.255319148936167,76.05771199388434
31.354192740926155,76.06176356491781
31.453066332916144,76.06575161792144
31.55193992490613,76.06967666749216
31.650813516896118,76.07353922405791
31.749687108886107,76.07733979391132
31.848560700876092,76.0810788792433
31.94743429286608,76.08475697817615
32.04630788485606,76.0883745847966
32.145181476846055,76.09193218918853
32.24405506883605,76.09543027746534
32.34292866082603,76.0988693318021
32.44180225281602,76.1022498304676
32.540675844806,76.10557224785578
32.63954943679599,76.10883705451728
32.73842302878598,76.11204471719053
32.83729662077597,76.11519569883266
32.93617021276596,76.1182904586501
33.035043804755944,76.12132945212893
33.13391739674593,76.12431313106516
33.23279098873592,76.12724194359446
33.331664580725906,76.13011633422188
33.43053817271589,76.13293674385136
33.52941176470588,76.13570360981473
33.62828535669587,76.13841736590078
33.727158948685855,76.1410784423839
33.82603254067584,76.1436872660526
33.92490613266583,76.14624426023771
34.02377972465582,76.14874984484038
34.1226533166458,76.15120443635996
34.221526908635795,76.15360844792144
34.32040050062578,76.15596228930283
34.419274092615765,76.15826636696237
34.51814768460576,76.16052108406524
34.61702127659574,76.16272684051039
34.71589486858573,76.16488403295693
34.81476846057572,76.16699305485048
34.913642052565706,76.16905429644902
35.01251564455569,76.17106814484886
35.111389236545676,76.17303498401026
35.21026282853567,76.17495519478271
35.309136420525654,76.17682915493027
35.40801001251564,76.17865723915652
35.50688360450563,76.1804398191293
35.60575719649562,76.18217726350538
35.7046307884856,76.1838699379548
35.803504380475594,76.18551820518512
35.90237797246558,76.1871224249654
36.001251564455565,76.18868295414993
36.10012515644556,76.19020014670201
36.19899874843554,76.19167435371722
36.29787234042553,76.19310592344671
36.39674593241552,76.19449520132022
36.495619524405505,76.19584252996904
36.59449311639549,76.19714824924851
36.69336670838548,76.19841269626065
36.79224030037547,76.19963620537642
36.89111389236545,76.20081910825783
36.98998748435544,76.20196173387988
37.08886107634543,76.20306440855244
37.187734668335416,76.20412745594162
37.2866082603254,76.2051511970914
37.385481852315394,76.20613595044478
37.48435544430538,76.20708203186489
37.583229036295364,76.20798975465581
37.68210262828536,76.20885942958341
37.78097622027534,76.20969136489585
37.87984981226533,76.21048586634396
37.97872340425532,76.21124323720151
38.077596996245305,76.21196377828535
38.17647058823529,76.21264778797513
38.27534418022528,76.21329556223318
38.37421777221527,76.21390739462412
38.47309136420525,76.21448357633415
38.57196495619524,76.21502439619046
38.67083854818523,76.21553014068022
38.769712140175216,76.21600109396968
38.8685857321652,76.21643753792284
38.96745932415519,76.21683975212014
39.06633291614518,76.21720801387701
39.165206508135164,76.21754259826218
39.264080100125156,76.21784377811585
39.36295369211514,76.21811182406783
39.46182728410513,76.21834700455537
39.56070087609512,76.21854958584096
39.659574468085104,76.2187198320299
39.75844806007509,76.21885800508792
39.85732165206508,76.21896436485832
39.95619524405507,76.21903916907925
40.05506883604505,76.21908267340086
40.153942428035045,76.21909513140204
40.25281602002503,76.21907679460732
40.351689612015015,76.21902791250348
40.450563204005,76.21894873255609
40.54943679599499,76.2188395002258
40.64831038798498,76.21870045898464
40.74718397997496,76.21853185033223
40.846057571964955,76.21833391381153
40.94493116395494,76.21810688702489
41.043804755944926,76.2178510056497
41.14267834793492,76.21756650345398
41.2415519399249,76.21725361231185
41.34042553191489,76.21691256221887
41.43929912390488,76.2165435813073
41.538172715894866,76.21614689586119
41.63704630788485,76.21572273033124
41.735919899874844,76.21527130734982
41.83479349186483,76.21479284774561
41.933667083854814,76.21428757055821
42.0325406758448,76.21375569305265
42.13141426783479,76.2131974307338
42.23028785982478,76.21261299736055
42.32916145181476,76.21200260496002
42.428035043804755,76.21136646384163
42.52690863579474,76.21070478261086
42.625782227784725,76.21001776818322
42.72465581977472,76.20930562579788
42.8235294117647,76.2085685590312
42.92240300375469,76.2078067698103
43.02127659574468,76.20702045842633
43.120150187734666,76.20620982354778
43.21902377972465,76.20537506223363
43.31789737171464,76.20451636994629
43.41677096370463,76.20363394056473
43.515644555694614,76.2027279663971
43.614518147684606,76.2017986381936
43.71339173967459,76.200846145159
43.81226533166458,76.1998706749653
43.91113892365456,76.19887241376392
44.010012515644554,76.19785154619832
44.10888610763454,76.19680825541595
44.207759699624525,76.19574272308046
44.30663329161452,76.19465512938379
44.4055068836045,76.19354565305805
44.50438047559449,76.1924144713873
44.60325406758448,76.19126176021928
44.702127659574465,76.19008769397719
44.80100125156445,76.18889244567104
44.89987484355444,76.1876761869092
44.99874843554443,76.18643908790976
45.09762202753441,76.18518131751176
45.196495619524406,76.18390304318638
45.29536921151439,76.18260443104799
45.394242803504376,76.18128564586523
45.49311639549437,76.17994685107179
45.591989987484354,76.17858820877731
45.69086357947434,76.17720987977812
45.789737171464324,76.17581202356777
45.88861076345432,76.17439479834772
45.9874843554443,76.17295836103774
46.08635794743429,76.17150286728628
46.18523153942428,76.17002847148078
46.284105131414265,76.16853532675792
46.38297872340425,76.16702358501374
46.48185231539424,76.16549339691366
46.58072590738423,76.16394491190245
46.67959949937421,76.1623782782142
46.778473091364205,76.16079364288203
46.87734668335419,76.15919115174783
46.976220275344176,76.157570949472
47.07509386733417,76.15593317954293
47.17396745932415,76.15427798428652
47.27284105131414,76.1526055048756
47.371714643304124,76.1509158813393
47.470588235294116,76.14920925257228
47.5694618272841,76.14748575634391
47.66833541927409,76.14574552930748
47.76720901126408,76.14398870700909
47.866082603254064,76.1422154238967
47.96495619524405,76.14042581332912
48.06382978723404,76.13862000758465
48.16270337922403,76.13679813786997
48.26157697121401,76.13496033432875
48.360450563204004,76.13310672605033
48.45932415519399,76.13123744107817
48.558197747183975,76.12935260641841
48.65707133917397,76.12745234804822
48.75594493116395,76.1255367909242
48.85481852315394,76.12360605899052
48.95369211514393,76.12166027518728
49.052565707133915,76.11969956145855
49.1514392991239,76.11772403876041
49.250312891113886,76.11573382706908
49.34918648310388,76.11372904538874
49.44806007509386,76.11170981175945
49.54693366708385,76.10967624326496
49.64580725907384,76.10762845604046
49.744680851063826,76.10556656528027
49.84355444305381,76.1034906852454
49.942428035043804,76.10140092927125
50.04130162703379,76.09929740977496
50.140175219023774,76.09718023826294
50.23904881101377,76.09504952533818
50.33792240300375,76.09290538070768
50.43679599499374,76.09074791318959
50.53566958698373,76.08857723072043
50.634543178973715,76.08639344036237
50.7334167709637,76.0841966483101
50.832290362953685,76.081986959898
50.93116395494368,76.07976447960709
51.03003754693366,76.07752931107193
51.12891113892365,76.07528155708744
51.22778473091364,76.07302131961575
51.326658322903626,76.07074869979296
51.42553191489361,76.06846379793579
51.5244055068836,76.06616671354823
51.62327909887359,76.06385754532815
51.722152690863574,76.06153639117377
51.821026282853566,76.05920334819021
51.91989987484355,76.0568585126959
52.01877346683354,76.05450198022889
52.11764705882353,76.05213384555327
52.216520650813514,76.04975420266534
52.3153942428035,76.04736314479993
52.41426783479349,76.0449607644365
52.51314142678348,76.04254715330524
52.61201501877346,76.04012240239325
52.71088861076345,76.03768660195045
52.80976220275344,76.03523984149558
52.908635794743425,76.03278220982219
53.00750938673341,76.03031379500439
53.1063829787234,76.0278346844028
53.20525657071339,76.02534496467025
53.30413016270337,76.02284472175758
53.403003754693366,76.02033404091927
53.50187734668335,76.01781300671908
53.600750938673336,76.01528170303573
53.69962453066333,76.01274021306833
53.798498122653314,76.01018861934196
53.8973717146433,76.00762700371314
53.99624530663329,76.0050554473752
54.09511889862328,76.00247403086368
54.19399249061326,75.99988283406164
54.29286608260325,75.997281936205
54.39173967459324,75.99467141588771
54.490613266583225,75.99205135106698
54.58948685857321,75.98942181906847
54.6883604505632,75.98678289659135
54.78723404255319,75.98413465971342
54.88610763454317,75.98147718389615
54.984981226533165,75.97881054398961
55.08385481852315,75.97613481423748
55.182728410513135,75.97345006828196
55.28160200250313,75.97075637916863
55.38047559449311,75.9680538193513
55.4793491864831,75.9653424606967
55.57822277847309,75.96262237448947
55.677096370463076,75.95989363143663
55.77596996245306,75.95715630167236
55.87484355444305,75.9544104547627
55.97371714643304,75.95165615971004
56.072590738423024,75.9488934849578
56.17146433041301,75.94612249839479
56.270337922403,75.94334326735995
56.36921151439299,75.94055585864659
56.46808510638297,75.93776033850688
56.566958698372964,75.93495677265629
56.66583229036295,75.93214522627785
56.764705882352935,75.9293257640265
56.86357947434293,75.92649845003342
56.96245306633291,75.92366334791018
57.0613266583229,75.92082052075301
57.16020025031289,75.91797003114695
57.259073842302875,75.91511194117005
57.35794743429286,75.91224631239736
57.45682102628285,75.90937320590508
57.55569461827284,75.90649268227469
57.65456821026282,75.90360480159674
57.75344180225281,75.90070962347502
57.8523153942428,75.89780720703043
57.951188986232786,75.89489761090488
58.05006257822277,75.8919808932652
58.148936170212764,75.88905711180696
58.24780976220275,75.88612632375833
58.346683354192734,75.88318858588381
58.44555694618273,75.88024395448804
58.54443053817271,75.87729248541952
58.6433041301627,75.87433423407423
58.74217772215269,75.87136925539939
58.841051314142675,75.86839760389708
58.93992490613266,75.8654193336278
59.03879849812265,75.86243449821409
59.13767209011264,75.859443150844
59.23654568210262,75.8564453442748
59.335419274092615,75.85344113083623
59.4342928660826,75.8504305624341
59.533166458072586,75.84741369055374
59.63204005006257,75.84439056626333
59.73091364205256,75.84136124021731
59.82978723404255,75.83832576265978
59.928660826032534,75.83528418342776
60.027534418022526,75.83223655195448
60.12640801001251,75.82918291727273
60.2252816020025,75.82612332801806
60.32415519399249,75.82305783243193
60.423028785982474,75.81998647836502
60.52190237797246,75.81690931328038
60.62077596996245,75.81382638425643
60.71964956195244,75.81073773799025
60.81852315394242,75.80764342080062
60.917396745932415,75.804543478631
61.0162703379224,75.80143795705268
61.115143929912385,75.79832690126773
61.21401752190238,75.79521035611202
61.31289111389236,75.79208836605818
61.41176470588235,75.78896097521852
61.51063829787233,75.785828227348
61.609511889862326,75.7826901658471
61.70838548185231,75.77954683376463
61.807259073842296,75.77639827380072
61.90613266583229,75.77324452830949
62.005006257822274,75.77008563930195
62.10387984981226,75.76692164844876
62.20275344180225,75.763752597083
62.301627033792236,75.76057852620283
62.40050062578222,75.75739947647429
62.499374217772214,75.75421548823401
62.5982478097622,75.75102660149174
62.697121401752185,75.74783285593313
62.79599499374218,75.74463429092233
62.89486858573216,75.74143094550458
62.99374217772215,75.73822285840873
63.09261576971213,75.73501006804992
63.191489361702125,75.73179261253208
63.29036295369211,75.72857052965038
63.389236545682095,75.72534385689383
63.48811013767209,75.72211263144773
63.58698372966207,75.71887689019607
63.68585732165206,75.71563666972405
63.78473091364205,75.71239200632051
63.883604505632036,75.70914293598022
63.98247809762202,75.70588949440639
64.081351689612,75.70263171701293
64.18022528160199,75.69936963892691
64.27909887359198,75.69610329499075
64.37797246558198,75.69283271976461
64.47684605757196,75.68955794752867
64.57571964956195,75.6862790122854
64.67459324155195,75.68299594776171
64.77346683354193,75.67970878741141
64.87234042553192,75.67641756441716
64.9712140175219,75.67312231169285
65.07008760951189,75.66982306188568
65.16896120150187,75.6665198473784
65.26783479349186,75.66321270029135
65.36670838548184,75.65990165248468
65.46558197747184,75.65658673556044
65.56445556946183,75.65326798086461
65.66332916145181,75.64994541948924
65.7622027534418,75.6466190822745
65.86107634543178,75.64328899981068
65.95994993742177,75.63995520244023
66.05882352941175,75.63661772025982
66.15769712140175,75.63327658312227
66.25657071339174,75.62993182063852
66.35544430538172,75.62658346217964
66.45431789737171,75.62323153687875
66.5531914893617,75.61987607363294
66.65206508135168,75.61651710110517
66.75093867334168,75.61315464772623
66.84981226533166,75.60978874169653
66.94868585732165,75.60641941098802
67.04755944931163,75.60304668334604
67.14643304130162,75.59967058629117
67.2453066332916,75.59629114712098
67.34418022528159,75.59290839291192
67.44305381727159,75.58952235052111
67.54192740926158,75.586133046588
67.64080100125156,75.58274050753627
67.73967459324155,75.57934475957556
67.83854818523153,75.57594582870311
67.93742177722152,75.57254374070556
68.03629536921152,75.56913852116061
68.1351689612015,75.56573019543883
68.23404255319149,75.56231878870517
68.33291614518147,75.55890432592068
68.43178973717146,75.55548683184428
68.53066332916144,75.55206633103423
68.62953692115144,75.54864284784983
68.72841051314143,75.5452164064531
68.82728410513141,75.54178703081023
68.9261576971214,75.53835474469327
69.02503128911138,75.53491957168168
69.12390488110137,75.53148153516393
69.22277847309135,75.52804065833895
69.32165206508135,75.52459696421774
69.42052565707134,75.52115047562486
69.51939924906132,75.51770121520002
69.61827284105131,75.5142492053994
69.7171464330413,75.51079446849737
69.81602002503128,75.50733702658775
69.91489361702128,75.50387690158541
70.01376720901126,75.50041411522766
70.11264080100125,75.49694868907571
70.21151439299123,75.4934806445161
70.31038798498122,75.49001000276208
70.4092615769712,75.48653678485505
70.5081351689612,75.48306101166595
70.60700876095119,75.47958270389661
70.70588235294117,75.4761018820812
70.80475594493116,75.47261856658744
70.90362953692114,75.46913277761811
71.00250312891113,75.46564453521228
71.10137672090111,75.4621538592467
71.20025031289111,75.45866076943707
71.2991239048811,75.45516528533935
71.39799749687108,75.45166742635108
71.49687108886107,75.44816721171267
71.59574468085106,75.4446646605086
71.69461827284104,75.44115979166877
71.79349186483104,75.43765262396973
71.89236545682103,75.43414317603587
71.99123904881101,75.43063146634073
72.090112640801,75.42711751320817
72.18898623279098,75.4236013348136
72.28785982478097,75.42008294918516
72.38673341677097,75.41656237420499
72.48560700876095,75.41303962761027
72.58448060075094,75.40951472699456
72.68335419274092,75.40598768980885
72.7822277847309,75.40245853336275
72.88110137672089,75.39892727482564
72.97997496871088,75.39539393122776
73.07884856070088,75.39185851946148
73.17772215269086,75.38832105628221
73.27659574468085,75.38478155830964
73.37546933667083,75.38124004202888
73.47434292866082,75.3776965237914
73.5732165206508,75.37415101981624
73.6720901126408,75.370603546191
73.77096370463079,75.36705411887303
73.86983729662077,75.36350275369031
73.96871088861076,75.35994946634263
74.06758448060074,75.35639427240258
74.16645807259073,75.3528371873166
74.26533166458073,75.34927822640596
74.36420525657071,75.34571740486783
74.4630788485607,75.34215473777626
74.56195244055068,75.33859024008312
74.66082603254067,75.33502392661926
74.75969962453065,75.33145581209526
74.85857321652064,75.32788591110258
74.95744680851064,75.32431423811445
75.05632040050062,75.32074080748687
75.15519399249061,75.3171656334595
75.2540675844806,75.31358873015662
75.35294117647058,75.31001011158817
75.45181476846057,75.30642979165049
75.55068836045056,75.30284778412735
75.64956195244055,75.29926410269093
75.74843554443054,75.29567876090256
75.84730913642052,75.29209177221372
75.9461827284105,75.28850314996693
76.04505632040049,75.2849129073966
76.14392991239048,75.28132105762994
76.24280350438048,75.27772761368777
76.34167709637046,75.27413258848547
76.44055068836045,75.27053599483375
76.53942428035043,75.26693784543954
76.63829787234042,75.26333815290683
76.7371714643304,75.25973692973749
76.8360450563204,75.25613418833211
76.93491864831039,75.25252994099081
77.03379224030037,75.24892419991409
77.13266583229036,75.24531697720354
77.23153942428034,75.24170828486277
77.33041301627033,75.23809813479814
77.42928660826033,75.2344865388195
77.52816020025031,75.23087350864104
77.6270337922403,75.22725905588209
77.72590738423028,75.2236431920678
77.82478097622027,75.22002592862997
77.92365456821025,75.21640727690774
78.02252816020024,75.21278724814846
78.12140175219024,75.20916585350831
78.22027534418022,75.20554310405308
78.31914893617021,75.20191901075893
78.4180225281602,75.19829358451311
78.51689612015018,75.19466683611462
78.61576971214016,75.191038776275
78.71464330413016,75.18740941561903
78.81351689612015,75.18377876468537
78.91239048811013,75.18014683392731
79.01126408010012,75.1765136337135
79.1101376720901,75.17287917432851
79.20901126408009,75.16924346597365
79.30788485607009,75.16560651876755
79.40675844806007,75.16196834274689
79.50563204005006,75.15832894786699
79.60450563204004,75.15468834400257
79.70337922403003,75.15104654094831
79.80225281602002,75.14740354841958
79.90112640801,75.14375937605298
80.0,75.1401140334071

